Probabilistic Scheduling of UFLS to Secure Credible Contingencies in Low Inertia Systems

The reduced inertia levels in low-carbon power grids necessitate explicit constraints to limit frequency's nadir and rate of change during scheduling. This can result in significant curtailment of renewable energy due to the minimum generation of thermal plants that are needed to provide frequency response (FR) and inertia. Additional consideration of fast FR, a dynamically reduced largest loss and under frequency load shedding (UFLS) allows frequency security to be achieved more cost effectively. This paper derives a novel nadir constraint from the swing equation that, for the first time, provides a framework for the optimal comparison of all these services. We demonstrate that this constraint can be accurately and conservatively approximated for moderate UFLS levels with a second order cone, resulting in highly tractable convex problems. Case studies performed on a Great Britain 2030 system demonstrate that UFLS as an option to contain single plant outages can reduce annual operational costs by up to {\pounds}559m, 52% of frequency security costs. The sensitivity of this value to wind penetration, abundance of alternative frequency services, UFLS amount and cost is explored.

==> Constraint_Verification/Dynamicsims.tikz <==

\begin{tikzpicture}
%define the axis


\begin{axis}[
    axis y line*=left,
    width=3.4in,
    height=2in,
    xlabel={Time (s)},
    ylabel={$\Delta f(t)$ (Hz)},
    xmin=0, xmax=9,
    ymin=-0.9, ymax=0,
    %xtick={0,12,24,36,48,60},
    %xticklabels={$s$,$d$,$f$,$4$,$5$,$6$,7},
    %ytick={0,20,40,60,80,100,120},
    label style={font=\footnotesize},
    tick label style={font=\footnotesize},
]

%define the plot
\addplot[smooth,
    color=red,
    ]
    coordinates {
(	0	,	0	)
(	0.052631579	,	-0.01598826	)
(	0.105263158	,	-0.031743424	)
(	0.157894737	,	-0.047265492	)
(	0.210526316	,	-0.062554464	)
(	0.263157895	,	-0.07761034	)
(	0.315789474	,	-0.092433121	)
(	0.368421053	,	-0.107022805	)
(	0.421052632	,	-0.121379394	)
(	0.473684211	,	-0.135502886	)
(	0.526315789	,	-0.149393283	)
(	0.578947368	,	-0.163050584	)
(	0.631578947	,	-0.176474789	)
(	0.684210526	,	-0.189665898	)
(	0.736842105	,	-0.202623911	)
(	0.789473684	,	-0.215348828	)
(	0.842105263	,	-0.22784065	)
(	0.894736842	,	-0.240099375	)
(	0.947368421	,	-0.252125005	)
(	1	,	-0.263917538	)
(	1	,	-0.263917538	)
(	1.25219193	,	-0.31840514	)
(	1.50438386	,	-0.369973549	)
(	1.75657579	,	-0.418622765	)
(	2.00876772	,	-0.464352788	)
(	2.26095965	,	-0.507163618	)
(	2.51315158	,	-0.547055256	)
(	2.765343511	,	-0.5840277	)
(	3.017535441	,	-0.618080952	)
(	3.269727371	,	-0.649215012	)
(	3.521919301	,	-0.677429878	)
(	3.774111231	,	-0.702725552	)
(	4.026303161	,	-0.725102032	)
(	4.278495091	,	-0.74455932	)
(	4.530687021	,	-0.761097416	)
(	4.782878951	,	-0.774716318	)
(	5.035070881	,	-0.785416028	)
(	5.287262811	,	-0.793196545	)
(	5.539454741	,	-0.798057869	)
(	5.791646671	,	-0.8	)
(	5.791646671	,	-0.8	)
(	6.013138952	,	-0.799297927	)
(	6.234631232	,	-0.796344117	)
(	6.456123513	,	-0.791138571	)
(	6.677615793	,	-0.783681288	)
(	6.899108074	,	-0.773972268	)
(	7.120600354	,	-0.762011512	)
(	7.342092635	,	-0.747799019	)
(	7.563584915	,	-0.73133479	)
(	7.785077196	,	-0.712618823	)
(	8.006569476	,	-0.69165112	)
(	8.228061756	,	-0.668431681	)
(	8.449554037	,	-0.642960505	)
(	8.671046317	,	-0.615237592	)
(	8.892538598	,	-0.585262942	)
(	9.114030878	,	-0.553036556	)
(	9.335523159	,	-0.518558434	)
(	9.557015439	,	-0.481828574	)
(	9.77850772	,	-0.442846978	)
(	10	,	-0.401613645	)
    };
     \label{plot_A}
     
     \addplot[smooth,
    color=black,
    ]
    coordinates {
(	0	,	0	)
(	0.052631579	,	-0.013859948	)
(	0.105263158	,	-0.027540426	)
(	0.157894737	,	-0.041041435	)
(	0.210526316	,	-0.054362974	)
(	0.263157895	,	-0.067505043	)
(	0.315789474	,	-0.080467643	)
(	0.368421053	,	-0.093250773	)
(	0.421052632	,	-0.105854434	)
(	0.473684211	,	-0.118278625	)
(	0.526315789	,	-0.130523346	)
(	0.578947368	,	-0.142588598	)
(	0.631578947	,	-0.15447438	)
(	0.684210526	,	-0.166180692	)
(	0.736842105	,	-0.177707535	)
(	0.789473684	,	-0.189054909	)
(	0.842105263	,	-0.200222813	)
(	0.894736842	,	-0.211211247	)
(	0.947368421	,	-0.222020211	)
(	1	,	-0.232649706	)
(	1	,	-0.232649706	)
(	1.295737394	,	-0.290327336	)
(	1.591474788	,	-0.344914177	)
(	1.887212183	,	-0.396410232	)
(	2.182949577	,	-0.444815499	)
(	2.478686971	,	-0.490129978	)
(	2.774424365	,	-0.53235367	)
(	3.07016176	,	-0.571486574	)
(	3.365899154	,	-0.607528691	)
(	3.661636548	,	-0.64048002	)
(	3.957373942	,	-0.670340562	)
(	4.253111337	,	-0.697110316	)
(	4.548848731	,	-0.720789283	)
(	4.844586125	,	-0.741377462	)
(	5.140323519	,	-0.758874854	)
(	5.436060914	,	-0.773281458	)
(	5.731798308	,	-0.784597275	)
(	6.027535702	,	-0.792822304	)
(	6.323273096	,	-0.797956546	)
(	6.619010491	,	-0.8	)
(	6.619010491	,	-0.8	)
(	6.796957307	,	-0.799740177	)
(	6.974904123	,	-0.798361335	)
(	7.15285094	,	-0.795863476	)
(	7.330797756	,	-0.792246598	)
(	7.508744572	,	-0.787510703	)
(	7.686691388	,	-0.781655789	)
(	7.864638205	,	-0.774681857	)
(	8.042585021	,	-0.766588907	)
(	8.220531837	,	-0.757376939	)
(	8.398478653	,	-0.747045953	)
(	8.57642547	,	-0.735595949	)
(	8.754372286	,	-0.723026926	)
(	8.932319102	,	-0.709338886	)
(	9.110265919	,	-0.694531827	)
(	9.288212735	,	-0.678605751	)
(	9.466159551	,	-0.661560656	)
(	9.644106367	,	-0.643396543	)
(	9.822053184	,	-0.624113412	)
(	10	,	-0.603711263	)
    };
     \label{plot_B}
     
    \addplot[smooth,
    color=black,
    dashed,
    thick,
    ]
    coordinates {
(	0	,	0	)
(	0.052631579	,	-0.016090158	)
(	0.105263158	,	-0.031971968	)
(	0.157894737	,	-0.047645429	)
(	0.210526316	,	-0.063110543	)
(	0.263157895	,	-0.078367308	)
(	0.315789474	,	-0.093415726	)
(	0.368421053	,	-0.108255795	)
(	0.421052632	,	-0.122887516	)
(	0.473684211	,	-0.137310889	)
(	0.526315789	,	-0.151525913	)
(	0.578947368	,	-0.16553259	)
(	0.631578947	,	-0.179330918	)
(	0.684210526	,	-0.192920899	)
(	0.736842105	,	-0.206302531	)
(	0.789473684	,	-0.219475815	)
(	0.842105263	,	-0.232440751	)
(	0.894736842	,	-0.245197339	)
(	0.947368421	,	-0.257745579	)
(	1	,	-0.27008547	)
(	1	,	-0.27008547	)
(	1.166374593	,	-0.308196203	)
(	1.332749186	,	-0.345171325	)
(	1.49912378	,	-0.381010837	)
(	1.665498373	,	-0.415714738	)
(	1.831872966	,	-0.449283029	)
(	1.998247559	,	-0.481715709	)
(	2.164622152	,	-0.513012779	)
(	2.330996745	,	-0.543174238	)
(	2.497371339	,	-0.572200087	)
(	2.663745932	,	-0.600090325	)
(	2.830120525	,	-0.626844953	)
(	2.996495118	,	-0.652463971	)
(	3.162869711	,	-0.676947378	)
(	3.329244304	,	-0.700295174	)
(	3.495618898	,	-0.72250736	)
(	3.661993491	,	-0.743583936	)
(	3.828368084	,	-0.763524901	)
(	3.994742677	,	-0.782330256	)
(	4.16111727	,	-0.8	)
(	4.468426888	,	-0.79813275	)
(	4.775736505	,	-0.792391071	)
(	5.083046122	,	-0.782774964	)
(	5.39035574	,	-0.769284428	)
(	5.697665357	,	-0.751919463	)
(	6.004974974	,	-0.730680069	)
(	6.312284592	,	-0.705566246	)
(	6.619594209	,	-0.676577995	)
(	6.926903826	,	-0.643715315	)
(	7.234213444	,	-0.606978206	)
(	7.541523061	,	-0.566366669	)
(	7.848832679	,	-0.521880703	)
(	8.156142296	,	-0.473520308	)
(	8.463451913	,	-0.421285484	)
(	8.770761531	,	-0.365176231	)
(	9.078071148	,	-0.30519255	)
(	9.385380765	,	-0.24133444	)
(	9.692690383	,	-0.173601901	)
(	10	,	-0.101994934	)
    };
     \label{plot_C}
     
         \addplot[smooth,
    color=red,
    dashed,
    thick,
    ]
    coordinates {
(	0	,	0	)
(	0.052631579	,	-0.018396289	)
(	0.105263158	,	-0.036499798	)
(	0.157894737	,	-0.054310528	)
(	0.210526316	,	-0.07182848	)
(	0.263157895	,	-0.089053652	)
(	0.315789474	,	-0.105986045	)
(	0.368421053	,	-0.122625659	)
(	0.421052632	,	-0.138972493	)
(	0.473684211	,	-0.155026549	)
(	0.526315789	,	-0.170787825	)
(	0.578947368	,	-0.186256323	)
(	0.631578947	,	-0.201432041	)
(	0.684210526	,	-0.21631498	)
(	0.736842105	,	-0.23090514	)
(	0.789473684	,	-0.245202521	)
(	0.842105263	,	-0.259207122	)
(	0.894736842	,	-0.272918945	)
(	0.947368421	,	-0.286337988	)
(	1	,	-0.299464253	)
(	1	,	-0.299464253	)
(	1.144719229	,	-0.334662653	)
(	1.289438458	,	-0.368877229	)
(	1.434157688	,	-0.402107981	)
(	1.578876917	,	-0.43435491	)
(	1.723596146	,	-0.465618016	)
(	1.868315375	,	-0.495897297	)
(	2.013034605	,	-0.525192755	)
(	2.157753834	,	-0.553504389	)
(	2.302473063	,	-0.580832199	)
(	2.447192292	,	-0.607176186	)
(	2.591911522	,	-0.632536349	)
(	2.736630751	,	-0.656912688	)
(	2.88134998	,	-0.680305204	)
(	3.026069209	,	-0.702713896	)
(	3.170788439	,	-0.724138764	)
(	3.315507668	,	-0.744579809	)
(	3.460226897	,	-0.764037029	)
(	3.604946126	,	-0.782510427	)
(	3.749665356	,	-0.8	)
(	4.078630337	,	-0.797463414	)
(	4.407595318	,	-0.789843312	)
(	4.7365603	,	-0.777139695	)
(	5.065525281	,	-0.759352563	)
(	5.394490262	,	-0.736481915	)
(	5.723455243	,	-0.708527752	)
(	6.052420225	,	-0.675490074	)
(	6.381385206	,	-0.63736888	)
(	6.710350187	,	-0.594164171	)
(	7.039315169	,	-0.545875947	)
(	7.36828015	,	-0.492504207	)
(	7.697245131	,	-0.434048952	)
(	8.026210112	,	-0.370510182	)
(	8.355175094	,	-0.301887896	)
(	8.684140075	,	-0.228182095	)
(	9.013105056	,	-0.149392779	)
(	9.342070037	,	-0.065519948	)
(	9.671035019	,	0.023436399	)
(	10	,	0.117476261	)
    };
     \label{plot_D}
     
         \addplot[smooth,
    color=black,
    thin,
    dotted,
    ]
    coordinates {
(0,-0.8)
(10,-0.8)
    };

\end{axis}

\begin{axis}[
  axis y line*=right,
  axis x line=none,
  xmin=0, xmax=10,
  width=3.4in,
  height=2in,
 ymin=-0.9, ymax=0,
 % ylabel={,}
  yticklabels={,,},
    legend style={font=\scriptsize}
]
\addlegendimage{/pgfplots/refstyle=plot_A}\addlegendentry{A}
\addlegendimage{/pgfplots/refstyle=plot_B}\addlegendentry{B}
\addlegendimage{/pgfplots/refstyle=plot_C}\addlegendentry{C}
\addlegendimage{/pgfplots/refstyle=plot_D}\addlegendentry{D}

\end{axis}

\end{tikzpicture}
